Fairness-Aware Hybrid Precoding for mmWave NOMA Unicast/Multicast Transmissions in Industrial IoT

This paper investigates dual-layer non-orthogonally superimposed transmissions for industrial internet of things (IoT) millimeter-wave communications. Essentially, the overlayer is a ubiquitous multicast signal devised to serve all the devices in coverage with a common message, i.e., critical control packet. The underlayer is a composite signal that consists of private unicast messages. Due to safety implications, it is critical that all devices can decode the multicast information. To ensure this requirement, we jointly optimize the hybrid precoder, analog combiners, power allocation, and fairness. Specifically, we incorporate a power splitting constraint between the two overlaid signals and enforce supplementary per-device constraints to guarantee multicast fairness. Performance is evaluated in terms of the spectral efficiency, multicast fairness, and bit error rate, thus corroborating the feasibility of our proposed scheme.

==> data/berAverageSystemMulticastOriginal.txt <==
-30	0.499777000000000
-25	0.499204583333333
-20	0.497426500000000
-15	0.489111000000000
-10	0.464415833333334
-5	0.411889000000000
0	0.321568000000000
5	0.135456083333333
10	0.0821082500000000
15	0.0808742500000000
20	0.0714494166666667
25	0.0716878333333333

==> data/berAverageSystemMulticastProposed1.txt <==
-30	0.499176250000000
-25	0.497969666666667
-20	0.492604750000000
-15	0.477601250000000
-10	0.428050833333334
-5	0.299676833333333
0	0.104990666666667
5	0.0134226666666667
10	0.000161166666666667
15	0
20	0
25	0

==> data/berAverageSystemMulticastProposed2.txt <==
-30	0.499691000000000
-25	0.498338166666667
-20	0.495180333333334
-15	0.484471833333334
-10	0.450051333333333
-5	0.346088750000000
0	0.162502083333333
5	0.0307060833333333
10	0.000663833333333333
15	4.66666666666667e-06
20	0
25	0

==> data/berAverageSystemTotalOriginal.txt <==
-30	0.499747458333333
-25	0.499071833333333
-20	0.496536291666667
-15	0.486721666666667
-10	0.456271708333334
-5	0.377557958333333
0	0.244070833333333
5	0.111536416666667
10	0.0775728750000000
15	0.0782706666666667
20	0.0702013750000000
25	0.0700465000000000

==> data/berAverageSystemTotalProposed1.txt <==
-30	0.499617750000000
-25	0.498879000000000
-20	0.495956750000000
-15	0.486939625000000
-10	0.458073208333334
-5	0.375231083333333
0	0.224976208333333
5	0.0322415000000000
10	0.000266750000000000
15	0
20	0
25	0

==> data/berAverageSystemTotalProposed2.txt <==
-30	0.499757791666667
-25	0.498737833333334
-20	0.496444875000000
-15	0.488346750000001
-10	0.462186500000000
-5	0.392086833333334
0	0.256133916666667
5	0.0432781666666667
10	0.000752458333333333
15	4.75000000000000e-06
20	0
25	0

==> data/berAverageSystemUnicastOriginal.txt <==
-30	0.499717916666667
-25	0.498939083333333
-20	0.495646083333333
-15	0.484332333333333
-10	0.448127583333334
-5	0.343226916666667
0	0.166573666666667
5	0.0876167500000000
10	0.0730375000000000
15	0.0756670833333333
20	0.0689533333333333
25	0.0684051666666667

==> data/berAverageSystemUnicastProposed1.txt <==
-30	0.500059250000000
-25	0.499788333333334
-20	0.499308749999999
-15	0.496278000000000
-10	0.488095583333333
-5	0.450785333333333
0	0.344961750000000
5	0.0510603333333333
10	0.000372333333333333
15	0
20	0
25	0

==> data/berAverageSystemUnicastProposed2.txt <==
-30	0.499824583333333
-25	0.499137500000000
-20	0.497709416666667
-15	0.492221666666667
-10	0.474321666666667
-5	0.438084916666667
0	0.349765750000000
5	0.0558502500000000
10	0.000841083333333333
15	4.83333333333333e-06
20	0
25	0

==> data/rateAverageMinusStdDevUserMulticastOriginal.txt <==
  -30.0000    0.0023
  -25.0000    0.0125
  -20.0000    0.0577
  -15.0000    0.2186
  -10.0000    0.4925
   -5.0000    0.8702
         0    1.5513
    5.0000    2.5705
   10.0000    3.6802
   15.0000    4.7546
   20.0000    6.0509
   25.0000    7.2565

==> data/rateAverageMinusStdDevUserMulticastProposed1.txt <==
  -30.0000    0.0254
  -25.0000    0.0963
  -20.0000    0.2711
  -15.0000    0.7097
  -10.0000    1.5550
   -5.0000    2.0534
         0    2.1162
    5.0000    2.1522
   10.0000    2.0914
   15.0000    2.0805
   20.0000    2.0715
   25.0000    2.0492

==> data/rateAverageMinusStdDevUserMulticastProposed2.txt <==
  -30.0000    0.0078
  -25.0000    0.0347
  -20.0000    0.1226
  -15.0000    0.3445
  -10.0000    0.8034
   -5.0000    1.4079
         0    1.7871
    5.0000    1.9144
   10.0000    1.9625
   15.0000    1.9660
   20.0000    1.9712
   25.0000    1.9661

==> data/rateAveragePlusStdDevUserMulticastOriginal.txt <==
  -30.0000    0.0026
  -25.0000    0.0151
  -20.0000    0.0766
  -15.0000    0.3194
  -10.0000    0.7340
   -5.0000    1.2915
         0    2.1518
    5.0000    3.2715
   10.0000    4.4577
   15.0000    5.6165
   20.0000    6.8824
   25.0000    8.1604

==> data/rateAveragePlusStdDevUserMulticastProposed1.txt <==
  -30.0000    0.0385
  -25.0000    0.1037
  -20.0000    0.3004
  -15.0000    0.7495
  -10.0000    1.5922
   -5.0000    2.3165
         0    2.7538
    5.0000    2.8267
   10.0000    2.6309
   15.0000    2.6332
   20.0000    2.7568
   25.0000    2.8761

==> data/rateAveragePlusStdDevUserMulticastProposed2.txt <==
  -30.0000    0.0267
  -25.0000    0.0623
  -20.0000    0.1662
  -15.0000    0.3880
  -10.0000    0.8217
   -5.0000    1.4116
         0    1.7940
    5.0000    1.9502
   10.0000    2.0287
   15.0000    2.0589
   20.0000    2.0948
   25.0000    2.0846

==> data/rateAverageSystemMulticastOriginal.txt <==
  -30.0000    0.0147
  -25.0000    0.0828
  -20.0000    0.4029
  -15.0000    1.6141
  -10.0000    3.6793
   -5.0000    6.4851
         0   11.1091
    5.0000   17.5260
   10.0000   24.4137
   15.0000   31.1133
   20.0000   38.8000
   25.0000   46.2505

==> data/rateAverageSystemMulticastProposed1.txt <==
  -30.0000    0.1919
  -25.0000    0.5998
  -20.0000    1.7144
  -15.0000    4.3775
  -10.0000    9.4417
   -5.0000   13.1095
         0   14.6099
    5.0000   14.9369
   10.0000   14.1667
   15.0000   14.1411
   20.0000   14.4848
   25.0000   14.7757

==> data/rateAverageSystemMulticastProposed2.txt <==

  -30.0000    0.1035
  -25.0000    0.2911
  -20.0000    0.8664
  -15.0000    2.1977
  -10.0000    4.8754
   -5.0000    8.4587
         0   10.7431
    5.0000   11.5936
   10.0000   11.9737
   15.0000   12.0746
   20.0000   12.1980
   25.0000   12.1520

==> data/rateAverageSystemTotalOriginal.txt <==
  -30.0000    0.2358
  -25.0000    0.6870
  -20.0000    1.8091
  -15.0000    4.5578
  -10.0000    9.5493
   -5.0000   16.8622
         0   25.6419
    5.0000   35.2887
   10.0000   45.1297
   15.0000   55.0976
   20.0000   65.0867
   25.0000   75.1123

==> data/rateAverageSystemTotalProposed1.txt <==
  -30.0000    0.1973
  -25.0000    0.6368
  -20.0000    1.9156
  -15.0000    4.9381
  -10.0000   10.6781
   -5.0000   18.0056
         0   26.2868
    5.0000   35.9824
   10.0000   45.7679
   15.0000   55.7398
   20.0000   65.8354
   25.0000   75.9889

==> data/rateAverageSystemTotalProposed2.txt <==

  -30.0000    0.1528
  -25.0000    0.4478
  -20.0000    1.3192
  -15.0000    3.4643
  -10.0000    8.0391
   -5.0000   15.0799
         0   23.7478
    5.0000   33.3366
   10.0000   43.0147
   15.0000   52.9196
   20.0000   62.8788
   25.0000   72.6948

==> data/rateAverageSystemUnicastOriginal.txt <==
  -30.0000    0.2211
  -25.0000    0.6041
  -20.0000    1.4063
  -15.0000    2.9438
  -10.0000    5.8699
   -5.0000   10.3771
         0   14.5328
    5.0000   17.7627
   10.0000   20.7160
   15.0000   23.9843
   20.0000   26.2867
   25.0000   28.8618

==> data/rateAverageSystemUnicastProposed1.txt <==
  -30.0000    0.0055
  -25.0000    0.0370
  -20.0000    0.2011
  -15.0000    0.5606
  -10.0000    1.2363
   -5.0000    4.8961
         0   11.6769
    5.0000   21.0455
   10.0000   31.6012
   15.0000   41.5987
   20.0000   51.3506
   25.0000   61.2131

==> data/rateAverageSystemUnicastProposed2.txt <==
  -30.0000    0.0494
  -25.0000    0.1567
  -20.0000    0.4528
  -15.0000    1.2666
  -10.0000    3.1637
   -5.0000    6.6212
         0   13.0047
    5.0000   21.7431
   10.0000   31.0410
   15.0000   40.8451
   20.0000   50.6809
   25.0000   60.5428

==> data/rateAverageUserMulticastOriginal.txt <==
  -30.0000    0.0024
  -25.0000    0.0138
  -20.0000    0.0671
  -15.0000    0.2690
  -10.0000    0.6132
   -5.0000    1.0808
         0    1.8515
    5.0000    2.9210
   10.0000    4.0690
   15.0000    5.1856
   20.0000    6.4667
   25.0000    7.7084

==> data/rateAverageUserMulticastProposed1.txt <==
  -30.0000    0.0320
  -25.0000    0.1000
  -20.0000    0.2857
  -15.0000    0.7296
  -10.0000    1.5736
   -5.0000    2.1849
         0    2.4350
    5.0000    2.4895
   10.0000    2.3611
   15.0000    2.3568
   20.0000    2.4141
   25.0000    2.4626

==> data/rateAverageUserMulticastProposed2.txt <==
  -30.0000    0.0172
  -25.0000    0.0485
  -20.0000    0.1444
  -15.0000    0.3663
  -10.0000    0.8126
   -5.0000    1.4098
         0    1.7905
    5.0000    1.9323
   10.0000    1.9956
   15.0000    2.0124
   20.0000    2.0330
   25.0000    2.0253
